Dashboard Design Patterns

This paper introduces design patterns for dashboards to inform dashboard design processes. Despite a growing number of public examples, case studies, and general guidelines there is surprisingly little design guidance for dashboards. Such guidance is necessary to inspire designs and discuss tradeoffs in, e.g., screenspace, interaction, or information shown. Based on a systematic review of 144 dashboards, we report on eight groups of design patterns that provide common solutions in dashboard design. We discuss combinations of these patterns in dashboard genres such as narrative, analytical, or embedded dashboard. We ran a 2-week dashboard design workshop with 23 participants of varying expertise working on their own data and dashboards. We discuss the application of patterns for the dashboard design processes, as well as general design tradeoffs and common challenges. Our work complements previous surveys and aims to support dashboard designers and researchers in co-creation, structured design decisions, as well as future user evaluations about dashboard design guidelines. Detailed pattern descriptions and workshop material can be found online: https://dashboarddesignpatterns.github.io

==> IEEE VIS 2022 Dashboard Design Patterns (revisions)/figures/multiTimeline.csv <==
Month,dashboard: (Worldwide)
2011-08,15
2011-09,15
2011-10,17
2011-11,18
2011-12,20
2012-01,16
2012-02,17
2012-03,16
2012-04,15
2012-05,16
2012-06,15
2012-07,16
2012-08,16
2012-09,17
2012-10,17
2012-11,16
2012-12,14
2013-01,16
2013-02,16
2013-03,16
2013-04,15
2013-05,16
2013-06,16
2013-07,16
2013-08,17
2013-09,16
2013-10,17
2013-11,17
2013-12,15
2014-01,16
2014-02,17
2014-03,16
2014-04,17
2014-05,16
2014-06,16
2014-07,18
2014-08,17
2014-09,18
2014-10,17
2014-11,17
2014-12,18
2015-01,18
2015-02,19
2015-03,19
2015-04,18
2015-05,18
2015-06,20
2015-07,19
2015-08,19
2015-09,19
2015-10,20
2015-11,19
2015-12,18
2016-01,19
2016-02,19
2016-03,19
2016-04,18
2016-05,19
2016-06,19
2016-07,18
2016-08,19
2016-09,20
2016-10,19
2016-11,19
2016-12,19
2017-01,20
2017-02,21
2017-03,21
2017-04,21
2017-05,21
2017-06,20
2017-07,21
2017-08,21
2017-09,22
2017-10,22
2017-11,23
2017-12,22
2018-01,22
2018-02,23
2018-03,23
2018-04,22
2018-05,22
2018-06,23
2018-07,22
2018-08,24
2018-09,23
2018-10,24
2018-11,24
2018-12,22
2019-01,24
2019-02,25
2019-03,25
2019-04,25
2019-05,24
2019-06,25
2019-07,25
2019-08,26
2019-09,27
2019-10,28
2019-11,28
2019-12,26
2020-01,29
2020-02,32
2020-03,49
2020-04,50
2020-05,46
2020-06,50
2020-07,53
2020-08,53
2020-09,72
2020-10,73
2020-11,68
2020-12,60
2021-01,66
2021-02,70
2021-03,100
2021-04,76
2021-05,79
2021-06,68
2021-07,63

==> IEEE VIS 2022 Dashboard Design Patterns (revisions)/multiTimeline.csv <==
Month,dashboard: (Worldwide)
2011-08,15
2011-09,15
2011-10,17
2011-11,18
2011-12,20
2012-01,16
2012-02,17
2012-03,16
2012-04,15
2012-05,16
2012-06,15
2012-07,16
2012-08,16
2012-09,17
2012-10,17
2012-11,16
2012-12,14
2013-01,16
2013-02,16
2013-03,16
2013-04,15
2013-05,16
2013-06,16
2013-07,16
2013-08,17
2013-09,16
2013-10,17
2013-11,17
2013-12,15
2014-01,16
2014-02,17
2014-03,16
2014-04,17
2014-05,16
2014-06,16
2014-07,18
2014-08,17
2014-09,18
2014-10,17
2014-11,17
2014-12,18
2015-01,18
2015-02,19
2015-03,19
2015-04,18
2015-05,18
2015-06,20
2015-07,19
2015-08,19
2015-09,19
2015-10,20
2015-11,19
2015-12,18
2016-01,19
2016-02,19
2016-03,19
2016-04,18
2016-05,19
2016-06,19
2016-07,18
2016-08,19
2016-09,20
2016-10,19
2016-11,19
2016-12,19
2017-01,20
2017-02,21
2017-03,21
2017-04,21
2017-05,21
2017-06,20
2017-07,21
2017-08,21
2017-09,22
2017-10,22
2017-11,23
2017-12,22
2018-01,22
2018-02,23
2018-03,23
2018-04,22
2018-05,22
2018-06,23
2018-07,22
2018-08,24
2018-09,23
2018-10,24
2018-11,24
2018-12,22
2019-01,24
2019-02,25
2019-03,25
2019-04,25
2019-05,24
2019-06,25
2019-07,25
2019-08,26
2019-09,27
2019-10,28
2019-11,28
2019-12,26
2020-01,29
2020-02,32
2020-03,49
2020-04,50
2020-05,46
2020-06,50
2020-07,53
2020-08,53
2020-09,72
2020-10,73
2020-11,68
2020-12,60
2021-01,66
2021-02,70
2021-03,100
2021-04,76
2021-05,79
2021-06,68
2021-07,63

==> figures/multiTimeline.csv <==
Month,dashboard: (Worldwide)
2011-08,15
2011-09,15
2011-10,17
2011-11,18
2011-12,20
2012-01,16
2012-02,17
2012-03,16
2012-04,15
2012-05,16
2012-06,15
2012-07,16
2012-08,16
2012-09,17
2012-10,17
2012-11,16
2012-12,14
2013-01,16
2013-02,16
2013-03,16
2013-04,15
2013-05,16
2013-06,16
2013-07,16
2013-08,17
2013-09,16
2013-10,17
2013-11,17
2013-12,15
2014-01,16
2014-02,17
2014-03,16
2014-04,17
2014-05,16
2014-06,16
2014-07,18
2014-08,17
2014-09,18
2014-10,17
2014-11,17
2014-12,18
2015-01,18
2015-02,19
2015-03,19
2015-04,18
2015-05,18
2015-06,20
2015-07,19
2015-08,19
2015-09,19
2015-10,20
2015-11,19
2015-12,18
2016-01,19
2016-02,19
2016-03,19
2016-04,18
2016-05,19
2016-06,19
2016-07,18
2016-08,19
2016-09,20
2016-10,19
2016-11,19
2016-12,19
2017-01,20
2017-02,21
2017-03,21
2017-04,21
2017-05,21
2017-06,20
2017-07,21
2017-08,21
2017-09,22
2017-10,22
2017-11,23
2017-12,22
2018-01,22
2018-02,23
2018-03,23
2018-04,22
2018-05,22
2018-06,23
2018-07,22
2018-08,24
2018-09,23
2018-10,24
2018-11,24
2018-12,22
2019-01,24
2019-02,25
2019-03,25
2019-04,25
2019-05,24
2019-06,25
2019-07,25
2019-08,26
2019-09,27
2019-10,28
2019-11,28
2019-12,26
2020-01,29
2020-02,32
2020-03,49
2020-04,50
2020-05,46
2020-06,50
2020-07,53
2020-08,53
2020-09,72
2020-10,73
2020-11,68
2020-12,60
2021-01,66
2021-02,70
2021-03,100
2021-04,76
2021-05,79
2021-06,68
2021-07,63

==> multiTimeline.csv <==
Month,dashboard: (Worldwide)
2011-08,15
2011-09,15
2011-10,17
2011-11,18
2011-12,20
2012-01,16
2012-02,17
2012-03,16
2012-04,15
2012-05,16
2012-06,15
2012-07,16
2012-08,16
2012-09,17
2012-10,17
2012-11,16
2012-12,14
2013-01,16
2013-02,16
2013-03,16
2013-04,15
2013-05,16
2013-06,16
2013-07,16
2013-08,17
2013-09,16
2013-10,17
2013-11,17
2013-12,15
2014-01,16
2014-02,17
2014-03,16
2014-04,17
2014-05,16
2014-06,16
2014-07,18
2014-08,17
2014-09,18
2014-10,17
2014-11,17
2014-12,18
2015-01,18
2015-02,19
2015-03,19
2015-04,18
2015-05,18
2015-06,20
2015-07,19
2015-08,19
2015-09,19
2015-10,20
2015-11,19
2015-12,18
2016-01,19
2016-02,19
2016-03,19
2016-04,18
2016-05,19
2016-06,19
2016-07,18
2016-08,19
2016-09,20
2016-10,19
2016-11,19
2016-12,19
2017-01,20
2017-02,21
2017-03,21
2017-04,21
2017-05,21
2017-06,20
2017-07,21
2017-08,21
2017-09,22
2017-10,22
2017-11,23
2017-12,22
2018-01,22
2018-02,23
2018-03,23
2018-04,22
2018-05,22
2018-06,23
2018-07,22
2018-08,24
2018-09,23
2018-10,24
2018-11,24
2018-12,22
2019-01,24
2019-02,25
2019-03,25
2019-04,25
2019-05,24
2019-06,25
2019-07,25
2019-08,26
2019-09,27
2019-10,28
2019-11,28
2019-12,26
2020-01,29
2020-02,32
2020-03,49
2020-04,50
2020-05,46
2020-06,50
2020-07,53
2020-08,53
2020-09,72
2020-10,73
2020-11,68
2020-12,60
2021-01,66
2021-02,70
2021-03,100
2021-04,76
2021-05,79
2021-06,68
2021-07,63
